The Chiral Separation Effect from lattice QCD at the physical point

In this paper we study the Chiral Separation Effect by means of first-principles lattice QCD simulations. For the first time in the literature, we determine the continuum limit of the associated conductivity using 2+1 flavors of dynamical staggered quarks at physical masses. The results reveal a suppression of the conductivity in the confined phase and a gradual enhancement toward the perturbative value for high temperatures. In addition to our dynamical setup, we also investigate the impact of the quenched approximation on the conductivity, using both staggered and Wilson quarks. Finally, we highlight the relevance of employing conserved vector and anomalous axial currents in the lattice simulations.

==> reply.txt <==
We thank the referee for their constructive critique and positive opinion on our manuscript. Let us respond to the raised points one by one:

1) The referee is right that our results are only about the small chemical potential behavior of the current. We now emphasize this in the introduction (below Eq. (1.1)), and during the discussion of our methodology (above Sec. 2.1). The relation between our method and the three-point function is now also mentioned below Eq. (2.5).

2) Besides stressing more that our results correspond to the small chemical potential limit (see above), we now also clarify below Eq. (2.4) that this equation is in this limit. In the free case at zero temperature (which happens to coincide with the infinite mass limit for that setting), the coefficient C_CSE vanishes.

In order to make the manuscript clearer in this respect, we refer to C_CSE as conductivity coefficient instead of just conductivity. (We do use the short term 'conductivity' every now and then for the sake of brevity, though.)

3) The comparison of our quenched results with the quenched study [20] is now discussed in more detail just above Sec. 3.3. We think that the temperature-independence of C_CSE observed in that reference is due to the masslessness of the valence overlap operator that was used there. This aspect makes it difficult to directly compare the results.

Our findings are in qualitative agreement with the two-color study [21], and this is mentioned in the second paragrap of Sec. 3.3.

In addition, we included three more references in connection with the discussion of the three-point function that arises as a magnetic field-derivative [32,33,34].



